Attesting Distributional Properties of Training Data for Machine Learning

The success of machine learning (ML) has been accompanied by increased concerns about its trustworthiness. Several jurisdictions are preparing ML regulatory frameworks. One such concern is ensuring that model training data has desirable distributional properties for certain sensitive attributes. For example, draft regulations indicate that model trainers are required to show that training datasets have specific distributional properties, such as reflecting diversity of the population. We propose the notion of property attestation allowing a prover (e.g., model trainer) to demonstrate relevant distributional properties of training data to a verifier (e.g., a customer) without revealing the data. We present an effective hybrid property attestation combining property inference with cryptographic mechanisms.

==> figures/misc/census_win0/full_table__r.csv <==
Ratio,Acceptance AUCROC,Rejection AUCROC,Mean Accuracy (%),Precision,Recall,TAR @ FAR 1%,TAR @ FAR 5%,TAR @ FAR 10%,TRR @ FNR 1%,TRR @ FNR 5%,TRR @ FNR 10%
00,1.0,1.0,100.0,1.0,1.0,0.42,0.42,0.42,0.33,0.33,0.33
01,0.86,0.86,83.0,0.8,0.88,0.04,0.16,0.26,0.35,0.49,0.57
02,0.64,0.64,69.5,0.62,0.99,0.0,0.02,0.05,0.14,0.22,0.26
03,0.78,0.78,69.5,0.71,0.65,0.03,0.1,0.17,0.25,0.34,0.39
04,0.64,0.64,56.0,0.55,0.64,0.01,0.05,0.1,0.05,0.13,0.18
05,0.58,0.58,40.0,0.41,0.5,0.01,0.04,0.08,0.02,0.06,0.1
06,0.64,0.64,46.0,0.47,0.51,0.01,0.05,0.1,0.04,0.09,0.15
07,0.77,0.77,73.0,0.7,0.78,0.01,0.06,0.12,0.22,0.34,0.42
08,0.8,0.8,71.0,0.65,0.89,0.08,0.18,0.28,0.12,0.24,0.31
09,0.91,0.91,86.0,0.83,0.91,0.17,0.39,0.53,0.27,0.49,0.57
10,1.0,1.0,100.0,1.0,1.0,0.27,0.27,0.27,0.33,0.33,0.33


==> figures/misc/census_win0/full_table__s.csv <==
Ratio,Acceptance AUCROC,Rejection AUCROC,Mean Accuracy (%),Precision,Recall,TAR @ FAR 1%,TAR @ FAR 5%,TAR @ FAR 10%,TRR @ FNR 1%,TRR @ FNR 5%,TRR @ FNR 10%
00,1.0,1.0,100.0,1.0,1.0,0.52,0.52,0.52,0.33,0.6,0.6
01,0.95,0.95,79.0,0.83,0.72,0.54,0.74,0.75,0.15,0.34,0.54
02,0.74,0.74,63.0,0.62,0.64,0.06,0.15,0.21,0.05,0.15,0.23
03,0.8,0.8,73.5,0.7,0.81,0.07,0.17,0.25,0.13,0.26,0.36
04,0.68,0.68,56.5,0.56,0.7,0.02,0.07,0.12,0.05,0.12,0.19
05,0.6,0.6,67.0,0.64,0.77,0.01,0.04,0.08,0.02,0.06,0.1
06,0.75,0.75,69.5,0.65,0.83,0.06,0.14,0.21,0.07,0.15,0.23
07,0.55,0.55,52.0,0.51,0.53,0.01,0.03,0.06,0.01,0.03,0.07
08,0.8,0.8,65.5,0.6,0.94,0.02,0.12,0.22,0.15,0.27,0.36
09,0.82,0.82,74.0,0.69,0.87,0.04,0.15,0.26,0.2,0.3,0.39
10,1.0,1.0,100.0,1.0,1.0,0.33,0.33,0.33,0.33,0.33,0.33


==> figures/misc/census_win1/full_table__r.csv <==
Ratio,Acceptance AUCROC,Rejection AUCROC,Mean Accuracy (%),Precision,Recall,TAR @ FAR 1%,TAR @ FAR 5%,TAR @ FAR 10%,TRR @ FNR 1%,TRR @ FNR 5%,TRR @ FNR 10%
00,1.0,1.0,100.0,1.0,1.0,0.32,0.32,0.32,0.33,0.33,0.33
01,0.89,0.89,79.92,0.87,0.71,0.13,0.28,0.4,0.38,0.52,0.58
02,0.95,0.95,91.07,0.88,0.96,0.29,0.51,0.62,0.62,0.72,0.76
03,0.72,0.72,76.05,0.7,0.94,0.0,0.02,0.05,0.17,0.3,0.37
04,0.75,0.75,61.06,0.61,0.63,0.02,0.08,0.16,0.12,0.23,0.3
05,0.64,0.64,55.32,0.54,0.62,0.02,0.06,0.11,0.02,0.07,0.12
06,0.64,0.64,63.77,0.65,0.61,0.01,0.04,0.08,0.04,0.1,0.16
07,0.82,0.82,72.96,0.71,0.77,0.01,0.08,0.18,0.26,0.4,0.48
08,0.96,0.96,84.92,0.87,0.81,0.47,0.65,0.73,0.51,0.68,0.75
09,0.83,0.83,80.84,0.78,0.86,0.09,0.23,0.31,0.14,0.28,0.38
10,1.0,1.0,100.0,1.0,1.0,0.4,0.4,0.4,0.34,0.34,0.34


==> figures/misc/census_win1/full_table__s.csv <==
Ratio,Acceptance AUCROC,Rejection AUCROC,Mean Accuracy (%),Precision,Recall,TAR @ FAR 1%,TAR @ FAR 5%,TAR @ FAR 10%,TRR @ FNR 1%,TRR @ FNR 5%,TRR @ FNR 10%
00,1.0,1.0,100.0,1.0,1.0,0.48,0.48,0.48,0.33,0.33,0.33
01,0.81,0.81,77.9,0.82,0.71,0.11,0.23,0.31,0.11,0.23,0.32
02,0.92,0.92,84.53,0.81,0.89,0.28,0.47,0.58,0.35,0.5,0.59
03,0.77,0.77,63.27,0.82,0.35,0.04,0.13,0.21,0.13,0.24,0.31
04,0.66,0.66,64.41,0.59,0.93,0.02,0.06,0.1,0.07,0.14,0.19
05,0.67,0.67,60.98,0.65,0.49,0.04,0.11,0.16,0.02,0.07,0.12
06,0.62,0.62,61.16,0.65,0.49,0.02,0.06,0.11,0.02,0.06,0.11
07,0.67,0.67,63.81,0.6,0.81,0.01,0.04,0.09,0.06,0.14,0.2
08,0.87,0.87,77.94,0.73,0.89,0.19,0.35,0.44,0.24,0.38,0.47
09,0.89,0.89,80.84,0.78,0.86,0.17,0.35,0.46,0.31,0.46,0.54
10,1.0,1.0,100.0,1.0,1.0,0.38,0.38,0.38,0.33,0.33,0.33

